xFORM: Accelerating Fixed-Lag LiDAR Odometry with Exact Factor Compression

Light Detection and Ranging (LiDAR) sensors are increasingly popular for state estimation because of their precision, long range, and high measurement rate. Unfortunately, LiDAR Odometry (LO) systems incur substantial computational cost when processing large point clouds, particularly those that jointly refine a window of scan poses. While our prior LO work FORM is real-time, the costs of feature extraction, correspondence search, and the evaluation and linearization of residuals during pose optimization can introduce significant latency. This latency makes downstream tasks such as control and path planning difficult. To overcome this, we present xFORM, which accelerates the three stages of FORM. xFORM uses factor compression to reduce an optimization problem involving hundreds of thousands of feature matches to 34 scalar residuals per scan pair, while preserving the original objective and Gauss-Newton system in exact arithmetic. We integrate this optimizer into two variants: xFORM-CPU, which additionally parallelizes feature extraction on the CPU, and xFORM-GPU, which accelerates feature processing, correspondence search, and factor compression on the GPU. Across fifteen complete sequences from three datasets, xFORM-CPU and xFORM-GPU achieve overall speedups of 1.1-1.4$\times$ and 2.0-4.0$\times$ over FORM, respectively, with no numerically significant differences to the original implementation.

==> graphics/stage_breakdown.dat <==
key label extract match semi full other total
n21-form N21~FORM 16.079662 61.830488 23.281841 8.590113 2.412908 112.195012
n21-cpu N21~xFORM-CPU 15.169250 58.540327 14.594911 1.091534 1.358483 90.754505
n21-gpu N21~xFORM-GPU 1.197242 17.047634 11.198254 1.030788 0.372055 30.845973
hilti-form HILTI~FORM 7.585210 19.794933 21.697977 6.747328 1.035412 56.860861
hilti-cpu HILTI~xFORM-CPU 6.365338 17.948693 16.507651 1.936731 0.827869 43.586282
hilti-gpu HILTI~xFORM-GPU 1.083708 8.312537 13.811087 1.747848 0.360407 25.315587
mcd-form MCD~FORM 9.940940 36.623210 17.393161 4.140119 3.171019 71.268448
mcd-cpu MCD~xFORM-CPU 8.814866 35.850827 11.801266 0.876609 2.444533 59.788101
mcd-gpu MCD~xFORM-GPU 0.921130 11.999206 9.379519 0.834870 0.326473 23.461197

